How much market making does a market need?

We consider a simple model for the evolution of a limit order book in which limit orders of unit size arrive according to independent Poisson processes. The frequencies of buy limit orders below a given price level, respectively sell limit orders above a given level are described by fixed demand and supply functions. Buy (resp. sell) limit orders that arrive above (resp. below) the current ask (resp. bid) price are converted into market orders. There is no cancellation of limit orders. This model has independently been reinvented by several authors, including Stigler in 1964 and Luckock in 2003, who was able to calculate the equilibrium distribution of the bid and ask prices. We extend the model by introducing market makers that simultaneously place both a buy and sell limit order at the current bid and ask price. We show how the introduction of market makers reduces the spread, which in the original model is unrealistically large. In particular, we are able to calculate the exact rate at which market makers need to place orders in order to close the spread completely. If this rate is exceeded, we show that the price settles at a random level that in general does not correspond the Walrasian equilibrium price.

==> M10000.dat <==
0 0
0 46
0.01 46
0.01 45
0.02 45
0.02 47
0.03 47
0.03 58
0.04 58
0.04 52
0.05 52
0.05 50
0.06 50
0.06 41
0.07000000000000001 41
0.07000000000000001 51
0.08 51
0.08 51
0.09 51
0.09 51
0.1 51
0.1 51
0.11 51
0.11 55
0.12 55
0.12 54
0.13 54
0.13 39
0.14 39
0.14 47
0.15 47
0.15 42
0.16 42
0.16 49
0.17 49
0.17 59
0.18 59
0.18 61
0.19 61
0.19 54
0.2 54
0.2 46
0.21 46
0.21 12
0.22 12
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 1
0.27 1
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 1
0.43 1
0.43 1
0.44 1
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 1
0.58 1
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho0.dat <==
0 0
0 44
0.01 44
0.01 55
0.02 55
0.02 63
0.03 63
0.03 49
0.04 49
0.04 56
0.05 56
0.05 51
0.06 51
0.06 55
0.070 55
0.070 47
0.08 47
0.08 68
0.09 68
0.09 44
0.1 44
0.1 46
0.11 46
0.11 60
0.12 60
0.12 60
0.13 60
0.13 62
0.14 62
0.14 56
0.15 56
0.15 55
0.16 55
0.16 44
0.17 44
0.17 55
0.18 55
0.18 51
0.19 51
0.19 38
0.2 38
0.2 46
0.21 46
0.21 20
0.22 20
0.22 8
0.23 8
0.23 1
0.24 1
0.24 1
0.25 1
0.25 1
0.26 1
0.26 2
0.27 2
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.56 0
0.56 0
0.57 0
0.57 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.69 0
0.69 0
0.70 0
0.70 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.81 0
0.81 0
0.82 0
0.82 0
0.83 0
0.83 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.94 0
0.94 0
0.95 0
0.95 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho2.dat <==
0 0
0 36
0.01 36
0.01 44
0.02 44
0.02 46
0.03 46
0.03 44
0.04 44
0.04 55
0.05 55
0.05 46
0.06 46
0.06 53
0.07000000000000001 53
0.07000000000000001 62
0.08 62
0.08 37
0.09 37
0.09 42
0.1 42
0.1 41
0.11 41
0.11 54
0.12 54
0.12 56
0.13 56
0.13 55
0.14 55
0.14 46
0.15 46
0.15 39
0.16 39
0.16 48
0.17 48
0.17 46
0.18 46
0.18 40
0.19 40
0.19 58
0.2 58
0.2 38
0.21 38
0.21 41
0.22 41
0.22 49
0.23 49
0.23 44
0.24 44
0.24 37
0.25 37
0.25 49
0.26 49
0.26 47
0.27 47
0.27 42
0.28 42
0.28 52
0.29 52
0.29 41
0.3 41
0.3 46
0.31 46
0.31 37
0.32 37
0.32 40
0.33 40
0.33 35
0.34 35
0.34 3
0.35 3
0.35 3
0.36 3
0.36 2
0.37 2
0.37 2
0.38 2
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 1
0.48 1
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 1
0.58 1
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho5.dat <==
0 0
0 31
0.01 31
0.01 53
0.02 53
0.02 42
0.03 42
0.03 31
0.04 31
0.04 32
0.05 32
0.05 54
0.06 54
0.06 38
0.07000000000000001 38
0.07000000000000001 37
0.08 37
0.08 36
0.09 36
0.09 28
0.1 28
0.1 39
0.11 39
0.11 34
0.12 34
0.12 45
0.13 45
0.13 42
0.14 42
0.14 41
0.15 41
0.15 38
0.16 38
0.16 52
0.17 52
0.17 33
0.18 33
0.18 35
0.19 35
0.19 39
0.2 39
0.2 39
0.21 39
0.21 39
0.22 39
0.22 43
0.23 43
0.23 42
0.24 42
0.24 34
0.25 34
0.25 41
0.26 41
0.26 37
0.27 37
0.27 37
0.28 37
0.28 41
0.29 41
0.29 37
0.3 37
0.3 40
0.31 40
0.31 45
0.32 45
0.32 39
0.33 39
0.33 26
0.34 26
0.34 39
0.35 39
0.35 38
0.36 38
0.36 41
0.37 41
0.37 30
0.38 30
0.38 31
0.39 31
0.39 36
0.4 36
0.4 28
0.41 28
0.41 24
0.42 24
0.42 40
0.43 40
0.43 37
0.44 37
0.44 67
0.45 67
0.45 112
0.46 112
0.46 11
0.47 11
0.47 10
0.48 10
0.48 17
0.49 17
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho6a.dat <==
0 0
0 0.2900000000000001
0.01 0.2900000000000001
0.01 0.3500000000000001
0.02 0.3500000000000001
0.02 0.3000000000000001
0.03 0.3000000000000001
0.03 0.4700000000000003
0.04 0.4700000000000003
0.04 0.3900000000000002
0.05 0.3900000000000002
0.05 0.4200000000000002
0.06 0.4200000000000002
0.06 0.4200000000000002
0.07000000000000001 0.4200000000000002
0.07000000000000001 0.3400000000000001
0.08 0.3400000000000001
0.08 0.3900000000000002
0.09 0.3900000000000002
0.09 0.4900000000000003
0.1 0.4900000000000003
0.1 0.3400000000000001
0.11 0.3400000000000001
0.11 0.3800000000000002
0.12 0.3800000000000002
0.12 0.4000000000000002
0.13 0.4000000000000002
0.13 0.4300000000000002
0.14 0.4300000000000002
0.14 0.4500000000000002
0.15 0.4500000000000002
0.15 0.3900000000000002
0.16 0.3900000000000002
0.16 0.4200000000000002
0.17 0.4200000000000002
0.17 0.3600000000000002
0.18 0.3600000000000002
0.18 0.4100000000000002
0.19 0.4100000000000002
0.19 0.3600000000000002
0.2 0.3600000000000002
0.2 0.4300000000000002
0.21 0.4300000000000002
0.21 0.2500000000000001
0.22 0.2500000000000001
0.22 0.4300000000000002
0.23 0.4300000000000002
0.23 0.3500000000000001
0.24 0.3500000000000001
0.24 0.3500000000000001
0.25 0.3500000000000001
0.25 0.2700000000000001
0.26 0.2700000000000001
0.26 0.3500000000000001
0.27 0.3500000000000001
0.27 0.4100000000000002
0.28 0.4100000000000002
0.28 0.4000000000000002
0.29 0.4000000000000002
0.29 0.3700000000000002
0.3 0.3700000000000002
0.3 0.3800000000000002
0.31 0.3800000000000002
0.31 0.3200000000000001
0.32 0.3200000000000001
0.32 0.3500000000000001
0.33 0.3500000000000001
0.33 0.5000000000000002
0.34 0.5000000000000002
0.34 0.3600000000000002
0.35 0.3600000000000002
0.35 0.3400000000000001
0.36 0.3400000000000001
0.36 0.3900000000000002
0.37 0.3900000000000002
0.37 0.3700000000000002
0.38 0.3700000000000002
0.38 0.3700000000000002
0.39 0.3700000000000002
0.39 0.4800000000000003
0.4 0.4800000000000003
0.4 0.5400000000000003
0.41 0.5400000000000003
0.41 0.3600000000000002
0.42 0.3600000000000002
0.42 0.3600000000000002
0.43 0.3600000000000002
0.43 0.4300000000000002
0.44 0.4300000000000002
0.44 0.3500000000000001
0.45 0.3500000000000001
0.45 0.3600000000000002
0.46 0.3600000000000002
0.46 0.3600000000000002
0.47 0.3600000000000002
0.47 0.3100000000000001
0.48 0.3100000000000001
0.48 0.4900000000000003
0.49 0.4900000000000003
0.49 0.3600000000000002
0.5 0.3600000000000002
0.5 0.4900000000000003
0.51 0.4900000000000003
0.51 0.3400000000000001
0.52 0.3400000000000001
0.52 0.4800000000000003
0.53 0.4800000000000003
0.53 0.3400000000000001
0.54 0.3400000000000001
0.54 0.3200000000000001
0.55 0.3200000000000001
0.55 0.4000000000000002
0.5600000000000001 0.4000000000000002
0.5600000000000001 0.3900000000000002
0.5700000000000001 0.3900000000000002
0.5700000000000001 0.3800000000000002
0.58 0.3800000000000002
0.58 0.3300000000000001
0.59 0.3300000000000001
0.59 0.2900000000000001
0.6 0.2900000000000001
0.6 0.2700000000000001
0.61 0.2700000000000001
0.61 0.6700000000000004
0.62 0.6700000000000004
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho6b.dat <==
0 0
0 0.4300000000000002
0.01 0.4300000000000002
0.01 0.3900000000000002
0.02 0.3900000000000002
0.02 0.5000000000000002
0.03 0.5000000000000002
0.03 0.3900000000000002
0.04 0.3900000000000002
0.04 0.3800000000000002
0.05 0.3800000000000002
0.05 0.3700000000000002
0.06 0.3700000000000002
0.06 0.3700000000000002
0.07000000000000001 0.3700000000000002
0.07000000000000001 0.4100000000000002
0.08 0.4100000000000002
0.08 0.3600000000000002
0.09 0.3600000000000002
0.09 0.3300000000000001
0.1 0.3300000000000001
0.1 0.4400000000000002
0.11 0.4400000000000002
0.11 0.3400000000000001
0.12 0.3400000000000001
0.12 0.4400000000000002
0.13 0.4400000000000002
0.13 0.4000000000000002
0.14 0.4000000000000002
0.14 0.4600000000000002
0.15 0.4600000000000002
0.15 0.3500000000000001
0.16 0.3500000000000001
0.16 0.5000000000000002
0.17 0.5000000000000002
0.17 0.3600000000000002
0.18 0.3600000000000002
0.18 0.3600000000000002
0.19 0.3600000000000002
0.19 0.2900000000000001
0.2 0.2900000000000001
0.2 0.3500000000000001
0.21 0.3500000000000001
0.21 0.4400000000000002
0.22 0.4400000000000002
0.22 0.2200000000000001
0.23 0.2200000000000001
0.23 0.3800000000000002
0.24 0.3800000000000002
0.24 0.4100000000000002
0.25 0.4100000000000002
0.25 0.3200000000000001
0.26 0.3200000000000001
0.26 0.4700000000000003
0.27 0.4700000000000003
0.27 0.3000000000000001
0.28 0.3000000000000001
0.28 0.3900000000000002
0.29 0.3900000000000002
0.29 0.3500000000000001
0.3 0.3500000000000001
0.3 0.3200000000000001
0.31 0.3200000000000001
0.31 0.4100000000000002
0.32 0.4100000000000002
0.32 0.4500000000000002
0.33 0.4500000000000002
0.33 0.4200000000000002
0.34 0.4200000000000002
0.34 0.3800000000000002
0.35 0.3800000000000002
0.35 0.4000000000000002
0.36 0.4000000000000002
0.36 0.3800000000000002
0.37 0.3800000000000002
0.37 0.3900000000000002
0.38 0.3900000000000002
0.38 0.3200000000000001
0.39 0.3200000000000001
0.39 0.4600000000000002
0.4 0.4600000000000002
0.4 0.4400000000000002
0.41 0.4400000000000002
0.41 0.3100000000000001
0.42 0.3100000000000001
0.42 0.3600000000000002
0.43 0.3600000000000002
0.43 0.4500000000000002
0.44 0.4500000000000002
0.44 0.3900000000000002
0.45 0.3900000000000002
0.45 0.3600000000000002
0.46 0.3600000000000002
0.46 0.4000000000000002
0.47 0.4000000000000002
0.47 0.2800000000000001
0.48 0.2800000000000001
0.48 0.3900000000000002
0.49 0.3900000000000002
0.49 0.3300000000000001
0.5 0.3300000000000001
0.5 0.4500000000000002
0.51 0.4500000000000002
0.51 0.3900000000000002
0.52 0.3900000000000002
0.52 0.3800000000000002
0.53 0.3800000000000002
0.53 0.3300000000000001
0.54 0.3300000000000001
0.54 0.3100000000000001
0.55 0.3100000000000001
0.55 0.3900000000000002
0.5600000000000001 0.3900000000000002
0.5600000000000001 0.3100000000000001
0.5700000000000001 0.3100000000000001
0.5700000000000001 0.8800000000000006
0.58 0.8800000000000006
0.58 0.3700000000000002
0.59 0.3700000000000002
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> Mhistorho6c.dat <==
0 0
0 0.3700000000000002
0.01 0.3700000000000002
0.01 0.4200000000000002
0.02 0.4200000000000002
0.02 0.5100000000000002
0.03 0.5100000000000002
0.03 0.3500000000000001
0.04 0.3500000000000001
0.04 0.4000000000000002
0.05 0.4000000000000002
0.05 0.3800000000000002
0.06 0.3800000000000002
0.06 0.4000000000000002
0.07000000000000001 0.4000000000000002
0.07000000000000001 0.4500000000000002
0.08 0.4500000000000002
0.08 0.3600000000000002
0.09 0.3600000000000002
0.09 0.2900000000000001
0.1 0.2900000000000001
0.1 0.3500000000000001
0.11 0.3500000000000001
0.11 0.3100000000000001
0.12 0.3100000000000001
0.12 0.5000000000000002
0.13 0.5000000000000002
0.13 0.3700000000000002
0.14 0.3700000000000002
0.14 0.3600000000000002
0.15 0.3600000000000002
0.15 0.3700000000000002
0.16 0.3700000000000002
0.16 0.3000000000000001
0.17 0.3000000000000001
0.17 0.3900000000000002
0.18 0.3900000000000002
0.18 0.3000000000000001
0.19 0.3000000000000001
0.19 0.6300000000000003
0.2 0.6300000000000003
0.2 0.5200000000000002
0.21 0.5200000000000002
0.21 0.3700000000000002
0.22 0.3700000000000002
0.22 0.4600000000000002
0.23 0.4600000000000002
0.23 0.4300000000000002
0.24 0.4300000000000002
0.24 0.3600000000000002
0.25 0.3600000000000002
0.25 0.5500000000000003
0.26 0.5500000000000003
0.26 0.4300000000000002
0.27 0.4300000000000002
0.27 0.2600000000000001
0.28 0.2600000000000001
0.28 0.8300000000000005
0.29 0.8300000000000005
0.29 0.3900000000000002
0.3 0.3900000000000002
0.3 0.3000000000000001
0.31 0.3000000000000001
0.31 0.2300000000000001
0.32 0.2300000000000001
0.32 0.2400000000000001
0.33 0.2400000000000001
0.33 0.4200000000000002
0.34 0.4200000000000002
0.34 0.2900000000000001
0.35 0.2900000000000001
0.35 0.3600000000000002
0.36 0.3600000000000002
0.36 0.4500000000000002
0.37 0.4500000000000002
0.37 0.7800000000000005
0.38 0.7800000000000005
0.38 3.229999999999975
0.39 3.229999999999975
0.39 1.580000000000001
0.4 1.580000000000001
0.4 1.410000000000001
0.41 1.410000000000001
0.41 1.600000000000001
0.42 1.600000000000001
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.6900000000000001 0
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 0
0.77 0
0.77 0
0.78 0
0.78 0
0.79 0
0.79 0
0.8 0
0.8 0
0.8100000000000001 0
0.8100000000000001 0
0.8200000000000001 0
0.8200000000000001 0
0.8300000000000001 0
0.8300000000000001 0
0.84 0
0.84 0
0.85 0
0.85 0
0.86 0
0.86 0
0.87 0
0.87 0
0.88 0
0.88 0
0.89 0
0.89 0
0.9 0
0.9 0
0.91 0
0.91 0
0.92 0
0.92 0
0.93 0
0.93 0
0.9400000000000001 0
0.9400000000000001 0
0.9500000000000001 0
0.9500000000000001 0
0.96 0
0.96 0
0.97 0
0.97 0
0.98 0
0.98 0
0.99 0
0.99 0
1 0
1 0




==> P10000.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 1
0.63 1
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 1
0.6900000000000001 1
0.6900000000000001 0
0.7000000000000001 0
0.7000000000000001 0
0.71 0
0.71 0
0.72 0
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 1
0.77 1
0.77 11
0.78 11
0.78 28
0.79 28
0.79 31
0.8 31
0.8 43
0.8100000000000001 43
0.8100000000000001 59
0.8200000000000001 59
0.8200000000000001 58
0.8300000000000001 58
0.8300000000000001 56
0.84 56
0.84 50
0.85 50
0.85 40
0.86 40
0.86 50
0.87 50
0.87 56
0.88 56
0.88 42
0.89 42
0.89 54
0.9 54
0.9 54
0.91 54
0.91 41
0.92 41
0.92 43
0.93 43
0.93 53
0.9400000000000001 53
0.9400000000000001 41
0.9500000000000001 41
0.9500000000000001 51
0.96 51
0.96 47
0.97 47
0.97 56
0.98 56
0.98 48
0.99 48
0.99 62
1 62
1 0




==> Phistorho0.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07 0
0.07 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 1
0.49 1
0.49 1
0.5 1
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.56 0
0.56 0
0.57 0
0.57 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 1
0.62 1
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 0
0.67 0
0.67 0
0.68 0
0.68 0
0.69 0
0.69 0
0.70 0
0.70 1
0.71 1
0.71 1
0.72 1
0.72 0
0.73 0
0.73 0
0.74 0
0.74 0
0.75 0
0.75 0
0.76 0
0.76 13
0.77 13
0.77 48
0.78 48
0.78 49
0.79 49
0.79 57
0.8 57
0.8 46
0.81 46
0.81 44
0.82 44
0.82 51
0.83 51
0.83 51
0.84 51
0.84 52
0.85 52
0.85 55
0.86 55
0.86 54
0.87 54
0.87 57
0.88 57
0.88 46
0.89 46
0.89 41
0.9 41
0.9 60
0.91 60
0.91 49
0.92 49
0.92 43
0.93 43
0.93 50
0.94 50
0.94 48
0.95 48
0.95 56
0.96 56
0.96 48
0.97 48
0.97 40
0.98 40
0.98 54
0.99 54
0.99 55
1 55
1 0


==> Phistorho2.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 2
0.59 2
0.59 0
0.6 0
0.6 1
0.61 1
0.61 0
0.62 0
0.62 0
0.63 0
0.63 0
0.64 0
0.64 0
0.65 0
0.65 0
0.66 0
0.66 12
0.67 12
0.67 53
0.68 53
0.68 35
0.6900000000000001 35
0.6900000000000001 40
0.7000000000000001 40
0.7000000000000001 56
0.71 56
0.71 48
0.72 48
0.72 42
0.73 42
0.73 49
0.74 49
0.74 39
0.75 39
0.75 46
0.76 46
0.76 43
0.77 43
0.77 49
0.78 49
0.78 38
0.79 38
0.79 39
0.8 39
0.8 42
0.8100000000000001 42
0.8100000000000001 41
0.8200000000000001 41
0.8200000000000001 46
0.8300000000000001 46
0.8300000000000001 39
0.84 39
0.84 44
0.85 44
0.85 39
0.86 39
0.86 59
0.87 59
0.87 39
0.88 39
0.88 40
0.89 40
0.89 38
0.9 38
0.9 45
0.91 45
0.91 47
0.92 47
0.92 44
0.93 44
0.93 43
0.9400000000000001 43
0.9400000000000001 46
0.9500000000000001 46
0.9500000000000001 43
0.96 43
0.96 35
0.97 35
0.97 51
0.98 51
0.98 55
0.99 55
0.99 43
1 43
1 0




==> Phistorho5.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 8
0.49 8
0.49 41
0.5 41
0.5 34
0.51 34
0.51 41
0.52 41
0.52 34
0.53 34
0.53 41
0.54 41
0.54 48
0.55 48
0.55 33
0.5600000000000001 33
0.5600000000000001 41
0.5700000000000001 41
0.5700000000000001 53
0.58 53
0.58 47
0.59 47
0.59 40
0.6 40
0.6 33
0.61 33
0.61 33
0.62 33
0.62 44
0.63 44
0.63 41
0.64 41
0.64 33
0.65 33
0.65 46
0.66 46
0.66 38
0.67 38
0.67 36
0.68 36
0.68 42
0.6900000000000001 42
0.6900000000000001 49
0.7000000000000001 49
0.7000000000000001 41
0.71 41
0.71 43
0.72 43
0.72 31
0.73 31
0.73 35
0.74 35
0.74 35
0.75 35
0.75 32
0.76 32
0.76 47
0.77 47
0.77 43
0.78 43
0.78 52
0.79 52
0.79 47
0.8 47
0.8 40
0.8100000000000001 40
0.8100000000000001 49
0.8200000000000001 49
0.8200000000000001 35
0.8300000000000001 35
0.8300000000000001 32
0.84 32
0.84 42
0.85 42
0.85 36
0.86 36
0.86 43
0.87 43
0.87 41
0.88 41
0.88 48
0.89 48
0.89 38
0.9 38
0.9 38
0.91 38
0.91 48
0.92 48
0.92 36
0.93 36
0.93 38
0.9400000000000001 38
0.9400000000000001 41
0.9500000000000001 41
0.9500000000000001 40
0.96 40
0.96 33
0.97 33
0.97 44
0.98 44
0.98 37
0.99 37
0.99 33
1 33
1 0




==> Phistorho6a.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 0
0.59 0
0.59 0
0.6 0
0.6 0
0.61 0
0.61 0
0.62 0
0.62 3.639999999999966
0.63 3.639999999999966
0.63 3.859999999999962
0.64 3.859999999999962
0.64 1.020000000000001
0.65 1.020000000000001
0.65 0.3000000000000001
0.66 0.3000000000000001
0.66 0.3300000000000001
0.67 0.3300000000000001
0.67 0.5600000000000003
0.68 0.5600000000000003
0.68 0.6000000000000003
0.6900000000000001 0.6000000000000003
0.6900000000000001 0.3800000000000002
0.7000000000000001 0.3800000000000002
0.7000000000000001 0.3300000000000001
0.71 0.3300000000000001
0.71 0.4300000000000002
0.72 0.4300000000000002
0.72 0.3900000000000002
0.73 0.3900000000000002
0.73 0.3800000000000002
0.74 0.3800000000000002
0.74 0.3900000000000002
0.75 0.3900000000000002
0.75 0.7200000000000004
0.76 0.7200000000000004
0.76 0.3100000000000001
0.77 0.3100000000000001
0.77 0.6400000000000003
0.78 0.6400000000000003
0.78 0.3900000000000002
0.79 0.3900000000000002
0.79 0.3900000000000002
0.8 0.3900000000000002
0.8 0.5100000000000002
0.8100000000000001 0.5100000000000002
0.8100000000000001 0.3500000000000001
0.8200000000000001 0.3500000000000001
0.8200000000000001 0.3700000000000002
0.8300000000000001 0.3700000000000002
0.8300000000000001 0.4800000000000003
0.84 0.4800000000000003
0.84 0.4000000000000002
0.85 0.4000000000000002
0.85 0.4600000000000002
0.86 0.4600000000000002
0.86 0.3800000000000002
0.87 0.3800000000000002
0.87 0.3700000000000002
0.88 0.3700000000000002
0.88 0.3600000000000002
0.89 0.3600000000000002
0.89 0.3900000000000002
0.9 0.3900000000000002
0.9 0.4500000000000002
0.91 0.4500000000000002
0.91 0.3800000000000002
0.92 0.3800000000000002
0.92 0.3600000000000002
0.93 0.3600000000000002
0.93 0.3400000000000001
0.9400000000000001 0.3400000000000001
0.9400000000000001 0.3300000000000001
0.9500000000000001 0.3300000000000001
0.9500000000000001 0.4600000000000002
0.96 0.4600000000000002
0.96 0.5000000000000002
0.97 0.5000000000000002
0.97 0.3700000000000002
0.98 0.3700000000000002
0.98 0.4300000000000002
0.99 0.4300000000000002
0.99 0.3600000000000002
1 0.3600000000000002
1 0




==> Phistorho6b.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 0
0.43 0
0.43 0
0.44 0
0.44 0
0.45 0
0.45 0
0.46 0
0.46 0
0.47 0
0.47 0
0.48 0
0.48 0
0.49 0
0.49 0
0.5 0
0.5 0
0.51 0
0.51 0
0.52 0
0.52 0
0.53 0
0.53 0
0.54 0
0.54 0
0.55 0
0.55 0
0.5600000000000001 0
0.5600000000000001 0
0.5700000000000001 0
0.5700000000000001 0
0.58 0
0.58 5.409999999999929
0.59 5.409999999999929
0.59 0.21
0.6 0.21
0.6 0.6400000000000003
0.61 0.6400000000000003
0.61 0.8900000000000006
0.62 0.8900000000000006
0.62 1.290000000000001
0.63 1.290000000000001
0.63 0.6200000000000003
0.64 0.6200000000000003
0.64 0.3400000000000001
0.65 0.3400000000000001
0.65 0.5800000000000003
0.66 0.5800000000000003
0.66 0.3800000000000002
0.67 0.3800000000000002
0.67 0.4800000000000003
0.68 0.4800000000000003
0.68 0.3200000000000001
0.6900000000000001 0.3200000000000001
0.6900000000000001 0.4300000000000002
0.7000000000000001 0.4300000000000002
0.7000000000000001 0.4100000000000002
0.71 0.4100000000000002
0.71 0.3600000000000002
0.72 0.3600000000000002
0.72 0.2700000000000001
0.73 0.2700000000000001
0.73 0.5200000000000002
0.74 0.5200000000000002
0.74 0.4800000000000003
0.75 0.4800000000000003
0.75 0.4200000000000002
0.76 0.4200000000000002
0.76 0.4100000000000002
0.77 0.4100000000000002
0.77 0.4200000000000002
0.78 0.4200000000000002
0.78 0.3800000000000002
0.79 0.3800000000000002
0.79 0.3300000000000001
0.8 0.3300000000000001
0.8 0.4600000000000002
0.8100000000000001 0.4600000000000002
0.8100000000000001 0.3300000000000001
0.8200000000000001 0.3300000000000001
0.8200000000000001 0.4300000000000002
0.8300000000000001 0.4300000000000002
0.8300000000000001 0.4500000000000002
0.84 0.4500000000000002
0.84 0.5000000000000002
0.85 0.5000000000000002
0.85 0.3800000000000002
0.86 0.3800000000000002
0.86 0.4300000000000002
0.87 0.4300000000000002
0.87 0.3700000000000002
0.88 0.3700000000000002
0.88 0.3000000000000001
0.89 0.3000000000000001
0.89 0.2700000000000001
0.9 0.2700000000000001
0.9 0.3500000000000001
0.91 0.3500000000000001
0.91 0.4300000000000002
0.92 0.4300000000000002
0.92 0.3500000000000001
0.93 0.3500000000000001
0.93 0.5300000000000002
0.9400000000000001 0.5300000000000002
0.9400000000000001 0.3200000000000001
0.9500000000000001 0.3200000000000001
0.9500000000000001 0.3000000000000001
0.96 0.3000000000000001
0.96 0.3400000000000001
0.97 0.3400000000000001
0.97 0.3900000000000002
0.98 0.3900000000000002
0.98 0.4600000000000002
0.99 0.4600000000000002
0.99 0.3000000000000001
1 0.3000000000000001
1 0




==> Phistorho6c.dat <==
0 0
0 0
0.01 0
0.01 0
0.02 0
0.02 0
0.03 0
0.03 0
0.04 0
0.04 0
0.05 0
0.05 0
0.06 0
0.06 0
0.07000000000000001 0
0.07000000000000001 0
0.08 0
0.08 0
0.09 0
0.09 0
0.1 0
0.1 0
0.11 0
0.11 0
0.12 0
0.12 0
0.13 0
0.13 0
0.14 0
0.14 0
0.15 0
0.15 0
0.16 0
0.16 0
0.17 0
0.17 0
0.18 0
0.18 0
0.19 0
0.19 0
0.2 0
0.2 0
0.21 0
0.21 0
0.22 0
0.22 0
0.23 0
0.23 0
0.24 0
0.24 0
0.25 0
0.25 0
0.26 0
0.26 0
0.27 0
0.27 0
0.28 0
0.28 0
0.29 0
0.29 0
0.3 0
0.3 0
0.31 0
0.31 0
0.32 0
0.32 0
0.33 0
0.33 0
0.34 0
0.34 0
0.35 0
0.35 0
0.36 0
0.36 0
0.37 0
0.37 0
0.38 0
0.38 0
0.39 0
0.39 0
0.4 0
0.4 0
0.41 0
0.41 0
0.42 0
0.42 1.440000000000001
0.43 1.440000000000001
0.43 0.5400000000000003
0.44 0.5400000000000003
0.44 0.4300000000000002
0.45 0.4300000000000002
0.45 0.3100000000000001
0.46 0.3100000000000001
0.46 0.3400000000000001
0.47 0.3400000000000001
0.47 0.4600000000000002
0.48 0.4600000000000002
0.48 0.3700000000000002
0.49 0.3700000000000002
0.49 0.3300000000000001
0.5 0.3300000000000001
0.5 0.4600000000000002
0.51 0.4600000000000002
0.51 0.5300000000000002
0.52 0.5300000000000002
0.52 0.4200000000000002
0.53 0.4200000000000002
0.53 0.4300000000000002
0.54 0.4300000000000002
0.54 0.3400000000000001
0.55 0.3400000000000001
0.55 0.4200000000000002
0.5600000000000001 0.4200000000000002
0.5600000000000001 0.4300000000000002
0.5700000000000001 0.4300000000000002
0.5700000000000001 0.2900000000000001
0.58 0.2900000000000001
0.58 0.5000000000000002
0.59 0.5000000000000002
0.59 0.3800000000000002
0.6 0.3800000000000002
0.6 0.3400000000000001
0.61 0.3400000000000001
0.61 0.3700000000000002
0.62 0.3700000000000002
0.62 0.4200000000000002
0.63 0.4200000000000002
0.63 0.3400000000000001
0.64 0.3400000000000001
0.64 0.4000000000000002
0.65 0.4000000000000002
0.65 0.3500000000000001
0.66 0.3500000000000001
0.66 0.2800000000000001
0.67 0.2800000000000001
0.67 0.4600000000000002
0.68 0.4600000000000002
0.68 0.3200000000000001
0.6900000000000001 0.3200000000000001
0.6900000000000001 0.3800000000000002
0.7000000000000001 0.3800000000000002
0.7000000000000001 0.3100000000000001
0.71 0.3100000000000001
0.71 0.4100000000000002
0.72 0.4100000000000002
0.72 0.4400000000000002
0.73 0.4400000000000002
0.73 0.4000000000000002
0.74 0.4000000000000002
0.74 0.3400000000000001
0.75 0.3400000000000001
0.75 0.4700000000000003
0.76 0.4700000000000003
0.76 0.4100000000000002
0.77 0.4100000000000002
0.77 0.4500000000000002
0.78 0.4500000000000002
0.78 0.3300000000000001
0.79 0.3300000000000001
0.79 0.4000000000000002
0.8 0.4000000000000002
0.8 0.3500000000000001
0.8100000000000001 0.3500000000000001
0.8100000000000001 0.3300000000000001
0.8200000000000001 0.3300000000000001
0.8200000000000001 0.3000000000000001
0.8300000000000001 0.3000000000000001
0.8300000000000001 0.3400000000000001
0.84 0.3400000000000001
0.84 0.3400000000000001
0.85 0.3400000000000001
0.85 0.3000000000000001
0.86 0.3000000000000001
0.86 0.4200000000000002
0.87 0.4200000000000002
0.87 0.3100000000000001
0.88 0.3100000000000001
0.88 0.4300000000000002
0.89 0.4300000000000002
0.89 0.4200000000000002
0.9 0.4200000000000002
0.9 0.4700000000000003
0.91 0.4700000000000003
0.91 0.3200000000000001
0.92 0.3200000000000001
0.92 0.4800000000000003
0.93 0.4800000000000003
0.93 0.4200000000000002
0.9400000000000001 0.4200000000000002
0.9400000000000001 0.4100000000000002
0.9500000000000001 0.4100000000000002
0.9500000000000001 0.4100000000000002
0.96 0.4100000000000002
0.96 0.5200000000000002
0.97 0.5200000000000002
0.97 0.3900000000000002
0.98 0.3900000000000002
0.98 0.4100000000000002
0.99 0.4100000000000002
0.99 0.4000000000000002
1 0.4000000000000002
1 0

